Modeling Personality vs. Modeling Personalidad: In-the-wild Mobile Data Analysis in Five Countries Suggests Cultural Impact on Personality Models

Sensor data collected from smartphones provides the possibility to passively infer a user's personality traits. Such models can be used to enable technology personalization, while contributing to our substantive understanding of how human behavior manifests in daily life. A significant challenge in personality modeling involves improving the accuracy of personality inferences, however, research has yet to assess and consider the cultural impact of users' country of residence on model replicability. We collected mobile sensing data and self-reported Big Five traits from 166 participants (54 women and 112 men) recruited in five different countries (UK, Spain, Colombia, Peru, and Chile) for 3 weeks. We developed machine learning based personality models using culturally diverse datasets -- representing different countries -- and we show that such models can achieve state-of-the-art accuracy when tested in new countries, ranging from 63% (Agreeableness) to 71% (Extraversion) of classification accuracy. Our results indicate that using country-specific datasets can improve the classification accuracy between 3% and 7% for Extraversion, Agreeableness, and Conscientiousness. We show that these findings hold regardless of gender and age balance in the dataset. Interestingly, using gender- or age- balanced datasets as well as gender-separated datasets improve trait prediction by up to 17%. We unpack differences in personality models across the five countries, highlight the most predictive data categories (location, noise, unlocks, accelerometer), and provide takeaways to technologists and social scientists interested in passive personality assessment.

==> Feature_Stats.csv <==
Feature,Mean,StdDev,Median,Max,Min
accelerometer_afternoon_mean_event_energy,116091553.9,29285613.34,108022491.5,465960674.4,8303006
accelerometer_afternoon_sd_event_energy,19190131.35,24278385.65,11219476.35,255637715.6,0
accelerometer_daily_mean_event_energy,115439503.1,25255479.86,109101403.8,465960674.4,3405655.16
accelerometer_daily_sd_event_energy,20876448.25,23336127.6,13537282.26,236577279.7,0
accelerometer_evening_mean_event_energy,113921843.5,28400154.64,105712917.5,446121119.9,3405655.16
accelerometer_evening_sd_event_energy,17937479.57,24232854.08,10106067.96,229841259.8,0
accelerometer_fourier_amplitudes_mean,908.8824417,594.8955853,847.9495136,7057.424299,1.39E-13
accelerometer_fourier_frequencies_mean,2.047714208,1.165945049,1.830877241,18.40787889,0.19410554
accelerometer_morning_mean_event_energy,117092072.3,30902243.19,108353058.7,426012026.7,10505744
accelerometer_morning_sd_event_energy,19817221.57,24629478.47,11703905.54,262333754.7,0
accelerometer_night_mean_event_energy,113836235.6,29522036.98,104783153.6,336364195.7,27168180.13
accelerometer_night_sd_event_energy,17643190.26,22232064.38,9866893.764,133442928.9,0
battery_chg_mean,0.300174761,0.19120488,0.3,1,0
battery_lev_mean,57.53188903,15.84666385,57.95,100,5
call_correspondents_incoming,1.105031091,1.443627355,1,16,0
call_correspondents_missed,0.467947993,0.939254209,0,14,0
call_correspondents_outgoing,1.555794234,2.173909775,1,27,0
call_count_incoming,1.108083663,1.446102078,1,16,0
call_count_missed,0.469983041,0.944124185,0,15,0
call_count_outgoing,1.562577728,2.180528663,1,27,0
call_count_rejected,0.042509893,0.229549408,0,4,0
call_duration_incoming,204.4065574,591.4899496,26,14368,0
call_duration_outgoing,237.9260599,754.056173,14,21760,0
light_afternoon_median,1.261598983,27.77691626,0.000491667,1724,0
light_evening_median,1.215968662,27.3781266,0.000133333,1756,0
light_median,0.00670948,0.04430984,0.000162272,1,0
light_morning_median,1.214309869,64.61793117,3.45E-06,5899.800049,0
light_night_median,0.154154039,4.892312208,0,416,0
location_place_entropy,0.449340035,0.458431596,0.361852241,2.228778629,0
location_places_count,2.688962208,2.01095513,2,16,0
location_places_duration,13.46817203,7.647631559,14.61736111,23.99555556,0
location_radius_of_gyration,210.226324,4802.262598,4.75497785,454124.7502,0
location_routine_index,0.54962682,0.31469711,0.565217391,1,0
location_stops_count,4.916016797,4.450901758,4,33,0
location_time_at_home_afternoon,2.820299123,2.037025953,2.640833333,5.99,0
location_time_at_home_daily,9.758485136,7.699924357,8.359861111,23.99555556,0
location_time_at_home_evening,2.007992143,1.38694031,1.944861111,4,0
location_time_at_home_morning,4.105092261,2.875721694,3.998333333,7.995555556,0
location_time_at_home_night,8.914791451,10.14992702,2.938055556,23.99805556,0
location_time_at_work,2.078545458,3.675072566,0.469444444,21.83472222,0
location_travel_distance,59.84202244,1009.594256,6.456138745,55375.08315,0
location_travel_duration,3.337267546,3.807018797,2.08875,22.04805556,0
noise_afternoon_median,1618.836777,2349.116882,774.609375,31983.4375,0
noise_afternoon_silence_vs_total_duration_ratio,0.116157054,0.211895484,0,1,0
noise_evening_median,1997.916289,2936.195213,926.46875,32151.26563,0
noise_evening_silence_vs_total_duration_ratio,0.099649954,0.213310715,0,1,0
noise_median,51.0950837,13.24960333,52.3988147,86.85822972,0
noise_morning_median,772.5041051,1820.268888,150.96875,32595.375,0
noise_morning_silence_vs_total_duration_ratio,0.310499724,0.316051332,0.223051468,1,0
noise_night_median,1045.978607,2604.360161,133.21875,31565.375,0
noise_night_silence_vs_total_duration_ratio,0.383457842,0.440931592,0.043337114,1,0
noise_scaled_afternoon_median,0.815469759,17.15138371,0.186864699,1639.375,-5.46975089
noise_scaled_evening_median,3.209002596,157.6731166,0.247533375,13187.41053,-5.46975089
noise_scaled_median,0.004551929,0.771270456,0,73.21074933,-20.76658196
noise_scaled_morning_median,2.017122359,110.5538765,-0.091757591,9115.859375,-3.368067227
noise_scaled_night_median,0.467927936,30.55326674,-0.093656615,3564.210526,-5.46975089
noise_silence_duration_ratio,0.484368987,0.2269753,0.474891392,1,0
steps_afternoon_sum,-486.256867,84886.70906,887.5,33817,-7236509
steps_evening_sum,747.3823739,31441.28801,448,2475684,-675203
steps_morning_sum,863.4960737,89476.70907,299,7237233,-323054
steps_night_sum,-1777.292719,131322.7455,91,15675,-9903194
steps_sum,4230.785643,4118.369698,3104,42181,0
unlock_afternoon_first_minute,799.781924,85.06086944,766,1079,720
unlock_count,38.92827523,32.01850824,31,277,1
unlock_duration_minutes,354.9175473,214.3712084,331.9833333,1344.483333,0.016666667
unlock_evening_first_minute,1120.662867,50.90090194,1100,1319,1080
unlock_first_minute,536.5188143,213.779857,494,1661,240
unlock_interval_minutes_median,26.92209826,57.49049981,12.55833333,886.4,0.016666667
unlock_last_minute,1119.497773,1429.449146,1161,1439,15
unlock_morning_first_minute,408.2030936,147.5281467,375,720,240
unlock_night_first_minute,134.0239044,69.09746833,196,1198,0
